Fact-Enhanced Synthetic News Generation

The advanced text generation methods have witnessed great success in text summarization, language translation, and synthetic news generation. However, these techniques can be abused to generate disinformation and fake news. To better understand the potential threats of synthetic news, we develop a new generation method FactGen to generate high-quality news content. The existing text generation methods either afford limited supplementary information or lose consistency between the input and output which makes the synthetic news less trustworthy. To address these issues, FactGen retrieves external facts to enrich the output and reconstructs the input claim from the generated content to improve the consistency among the input and the output. Experiment results on real-world datasets show that the generated news contents of FactGen are consistent and contain rich facts. We also discuss the possible defending method to identify these synthetic news pieces if FactGen is used to generate synthetic news.

==> main_old.txt <==
%File: formatting-instruction.tex
\documentclass[letterpaper]{article}
\usepackage{aaai}
\usepackage{times}
\usepackage{helvet}
\usepackage{courier}

% user defind
\usepackage{svg}
\usepackage{times}
\usepackage{latexsym}
\usepackage{enumitem}
\usepackage{array,color}
\usepackage{multirow}
\usepackage{todonotes}
\usepackage{amsmath,amsfonts} % Math packages
\usepackage{tikz,amsmath,amsthm}
\usepackage{hyperref}
\usepackage{algorithmic,algorithm,varwidth,booktabs}



\theoremstyle{definition}
% \renewcommand\bibpreamble{\vspace{-0.8\baselineskip}} % choose a suitable vert. skip
\newtheorem{definition}{Definition}
\renewcommand{\algorithmicrequire}{\textbf{Input:}}
\renewcommand{\algorithmicensure}{\textbf{Output:}}
\newcommand{\m}{{\textsc{FactGen}}}
% \renewcommand{\UrlFont}{\ttfamily\small}
\newcommand{\kai}[1]{\textcolor{blue}{*KAI* {#1}}}
\newcolumntype{L}{>{\arraybackslash}m{14cm}}
\newcolumntype{S}{>{\arraybackslash}m{5cm}}
\newcolumntype{A}{>{\arraybackslash}m{7cm}}
\newcommand{\kz}[1]{\textcolor{red}{*KZ* {#1}}}
\newcommand{\hy}[1]{\textcolor{blue}{*HY* {#1}}}
\nocopyright



\frenchspacing
\setlength{\pdfpagewidth}{8.5in}
\setlength{\pdfpageheight}{11in}
\pdfinfo{
/Title (Fact-Enhanced Synthetic News Generation)
/Author (Put All Your Authors Here, Separated by Commas)}
\setcounter{secnumdepth}{0}  
 \begin{document}
% The file aaai.sty is the style file for AAAI Press 
% proceedings, working notes, and technical reports.
%
\title{Fact-Enhanced Synthetic News Generation}
\author{

}
\maketitle
\begin{abstract}
\begin{quote}
The advanced text generation methods have witnessed great success in text summarization, language translation, and synthetic news generation. However, these techniques can be abused
% \kz{have been abused} 
to generate disinformation and fake news. To better understand the potential threats of synthetic news, we develop a new generation method {\m} to generate high-quality news content. 
% 
The existing text generation methods either afford limited supplementary information or lose consistency between the input and output which makes the synthetic news less trustworthy. 
% 
To address these issues, {\m} retrieves external facts to enrich the output and reconstructs the input claim from the generated content to improve the consistency among the input and the output.  
Experiment results on real-world datasets show that the generated news contents of {\m} are consistent and contain rich facts. We also discuss the possible defending method to identify these synthetic news pieces if {\m} is used to generate synthetic news.  
\end{quote}
\end{abstract}

\section{Introduction}
% Text generation has been an important task for Natural Language Processing (NLP). 
With the success of natural language process such as recurrent neural networks~(RNNs)~\cite{rnn} and self-attentive~(SA) language models~\cite{AttentionAllYouNeed,gpt2}, there has been a significant performance improvement in text generation applications, like document summarization~\cite{gehrmann2018bottomup}, machine translation~\cite{johnson2016googles} and  synthetic news generation~\cite{data2news}. 
% Its applications like . One important application of text generation is synthetic news generation~\cite{gpt2,grover}.

These advanced methods are able to generate readable and realistic text.
% with limited information~\kz{what do you mean by limited}. 
For example, one can use the generative adversarial network (GAN)~\cite{aghakhani2018detecting} or sequence-to-sequence (seq2seq) model~\cite{yang2019read} to generate human-like comments. One recent approach named Grover~\cite{grover} aims to generate news pieces based on multiple attributes such as headline, author, website domain and etc, showing some promising early results. 
% \hy{COMMENTS ABOUT PARA. 1 and 2: too much words on those background knowledge, however, they could be put into the related work part. Please briefly summarize the most related works here and throw out the your concerns (next paragraph).}

However, these methods can also be abused to generate and amplify disinformation and fake news.  For example, the machine generated fake review threaten business reputations\footnote{https://bit.ly/349tPW2}and virtual characters sends generated story to spread propaganda\footnote{https://bit.ly/36if2e9}. The wide dissemination of synthetic disinformation and fake news will bring new challenges to the news ecosystem. 
Therefore, it becomes critical to understand synthetic fake news for further achieving accurate detection.


% Recently, social media has enabled the wide dissemination of disinformation and fake news, which have a detrimental effect on individuals and the society. For example, the COVID-19 health related disinformation led a couple in Arizona believing chloroquine phosphate is the treatment of COVID-19, take the mix of powder and drink, leading to hospitalization and death\footnote{https://www.abc15.com/news/state/valley-man-dies-wife-hospitalized-after-taking-chemicals-to-protect-from-coronavirus}. 
% % \hyli{I think this example is very good! And it remembers me a paper which also starts from a story, it may help you to organize your introduction: https://www.aclweb.org/anthology/D18-1103.pdf} 
% Additionally, people who believes the COVID-19 as a hoax, take minimal protection measure leading to not only illness but also death\footnote{https://www.snopes.com/news/2020/04/07/woman-who-called-pandemic-a-hoax/}.  Recent advancements on language models allow ones to generate readable and realistic text with limited information.   Therefore, it becomes critical to understand and detect machine-generated fake news.


% One major challenge in fake news detection systems is that they may not be able to differentiate human-written and machine-generated text.  % Advanced language models enable one to generate fake news and spread it through social media. 
% To tackle this problem, one major step is being able to generate synthetic news\kz{you already talked about this before...}. 

% As the initial step for studying the problem of machine-generated news, we first propose to generate high-quality synthetic news, which enables us to better study the differences between human-written and machine-generated news pieces.  By generating synthetic news, we can learn the inherent discrepancies between human and machine-generated text, hence further detect machine-generated fake news. 
% in social media.
% The relationship between the facts and true news and fake news.
% real news rich fact information -> current model cannot do that. 
% fake news often missing the fact information -> easy to be detected 
%  why fake news and real news often contains the facts information 
%  fact information is important for both fake news and real news

\begin{table}[t]
    \centering
    \small
        \caption{Example claim and the beginning part of a news pieces from CNN/DailyMail dataset. The \textbf{black bold} sentence fragments are the consistent word and \textit{\color{red} Itatic red} fragment is the supplementary information.  }
        
    \resizebox{\columnwidth}{!}{\begin{tabular}{c|A}
    \toprule
         Claim & { \small iran nuke framework agreement should be judged on merits, not disinformation.}  \\
         \toprule
         Content & {\small The united states and its negotiating partners reached \textbf{a very strong framework agreement with iran} in \textit{\color{red}lausanne , switzerland , on thursday} that limits iran 's nuclear program in such a way as to effectively \textbf{block it from building a nuclear weapon}. The debate that has already begun since the announcement of the new framework will likely result in \textit{\color{red}more heat than light}. It will not be helped by the \textbf{gathering swirl of dubious assumptions and doubtful assertions.} }\\ 
         \bottomrule
         
    \end{tabular}
    }

    \label{tab:example}
\end{table}

% \begin{table*}[thb!]
%     \centering
%     \small
%         \caption{Example claim and the beginning part of a news pieces from CNN/DailyMail dataset. The \textbf{black bold} sentence fragment is the consistent word and \textit{\color{red} Itatic red} fragment is the supplementary information.  }
%     \begin{tabular}{c|L}
%     \toprule
%          Claim & {iran framework agreement on nukes \dots opponents cast doubts. \dots uranium stockpile, centrifuges, implement rigorous inspections; \dots judged on merits, not disinformation.}  \\
%          \toprule
%          News Content & {The united states and its negotiating partners reached \textbf{a very strong framework agreement with iran} in \textit{\color{red}lausanne , switzerland , on thursday} that limits iran 's nuclear program in such a way as to effectively \textbf{block it from building a nuclear weapon}. The debate that has already begun since the announcement of the new framework will likely result in \textit{\color{red}more heat than light}. It will not be helped by the \textbf{gathering swirl of dubious assumptions and doubtful assertions.} }\\ 
%          \bottomrule
         
%     \end{tabular}

%     \label{tab:example}
% \end{table*}

In the real-world scenario, fake news deliberately imitates the writing styles of real news, which makes it hard to be identified by human and computational detection methods~\cite{shu2017fake}. Both fake and real news usually contain additional facts\footnote{We follow the definition of \texttt{fact} as, according to Oxford Dictionary, the information used as evidence or as part of news article.} that are consistent and supplementary to the news claims. 
For example, in Table~\ref{tab:example} 
% \hy{Could this table put on the right upper corner of the first page? such that the reviewer could quickly access it.}
, the news mainly focuses on \textit{framework agreement with Iran}, and provide additional facts like the location and time of the agreement.  To eventually identify synthetic disinformation, from an adversarial perspective, we attempt to build a powerful synthetic news generation model by closing the inherent \textit{factual} discrepancies between human and machine-generated text. 
% 
Existing methods on generating synthetic news may fall short with the following limitations: (1) \textit{factual inconsistency}, indicating the generated news contradict or refute the news claims; and (2) \textit{factual scarcity}, meaning the generated news content may miss essential details to supplement the claim.  However,  directly using or fine-tuning language models does not help as it is non-trivial to enhance factual consistency and richness on a language model directly. 
% sIn our experiment, the Grover and find-tuned GPT-2 show poor performance in content consistency, and models trained from scratch often lack supplemental fact information. 
% 
Therefore, in this study, we aim to address the following challenges in synthetic news generation: (1) how to generate news content related to a given claim/context; and (2) how to ensure that the generated content contains supplemental fact information.

% \kz{This paragraph is kind of messy, please rewrite, you talked about two limitations and then three challenges, what's the relationship between them?}


% The proposed framework

Our solution to these challenges results in a novel framework {\m}\footnote{All the code and data are available at  \href{https://www.dropbox.com/sh/5x2dy3h53fd6t3h/AADPRzHwoMNAecmY46YCEjM0a?dl=0}{\textbf{here}}}. (\underline{Fact}ual-Enhanced Synthetic News \underline{Gen}eration). {\m} consists of three major components: 
(1) \textit{Pseudo-Self-Attentive (PSA) Language Model}~\cite{ziegler2019encoderagnostic}, where the customized encoder deceptively injects source information (claims and external facts) into pre-trained decoder for the generation. 
The adapted deceptive injection mechanism can resolve the mismatch between the untrained encoder and the well-trained decoder;
% contains the pre-trained decoder and a randomly initialized encoder which simulates the self-attention expanding decoder' key-value pairs;
(2) \textit{Fact Retriever}, which heuristically retrieves the supplemental information from external fact corpus to provide more candidate facts
during generation; and
(3) \textit{Claim Reconstructor}, a randomly initialized masked language model~\cite{devlin2019bert} which enhances the output consistency by reconstructing the masked claim tokens from both the representation of the generated content and the unmasked claim tokens.
% 
During training, the \textit{PSA Language Model} takes the news claim and the retrieved facts from the \textit{Fact Retriever} as input, then generates highly consistent news content by incorporating the \textit{Claim Reconstructor} into the generation process. In this way, the proposed framework is able to generate both fact-consistent and fact-enriched news content. To summarize, our main contributions are as follows:

% 

% First, factual inconsistency. It is the situation that the generated news content contradict or refute the facts in the claim. 
% % 
% Second, factual scarcity. This phenomenon is that the generated news content contian minimal supplemental information. 
% % 
% These limitations makes the generated content easily be deafened by fake news detection methods. 
% 
% Stance detection method can be used to check the consistency between the claim and news content~\footnote{http://www.fakenewschallenge.org/}. From our experiment in GossipCop dataset, only 56\% generated news content support the claim. In the meantime, fake news content often misses details to supplement the claim~\cite{misinformation}. 
% 
% Table~\ref{tab:example} demonstrate an example of claim and the generated news content. As shown in the example, the inconsistency content mentions many department agency names, which are unrelated to the  terrorist attack. Although the fact scarcity example talks about the attack, it missing the detail information like who were hurt during the attack or who were accused of taking this attack. 
% To generate consistent content, our model utilize the copy mechanism, copying word directly from the input data, and claim reconstruction which is to reconstruct the claim from the generated content to allow the decoder states have broader coverage of the input data. 
% % 
% To improve the richness of factual information, we infuse related external information during our generation in a simple but a effect way. Our model firstly queries related unstructured information by bi-gram tf-idf similarity between the claim and the candidate sentence from knowledge corpus then encodes these external knowledge into hidden representation. Although there are many structured external knowledge like knowledge graph, it  often contain outdated information. So we considers the unstructured external knowledge can bring more accurate fact information. Section~\ref{sec:dataset} describes the detail procedure of setting up the external dataset corpus. 
% % 
% To ensure the fluency and human-like, we utilize the pre-trained language model GPT-2~\cite{gpt2} as our decoder. But there is a mismatch between the randomly initialized encoder and the decoder. To properly connect the pre-trained decoder and the target specified encoder, we follow Zachary's approach~\cite{ziegler2019encoderagnostic}, exploiting the pseudo-self attention, which is projecting the representation of the claim and external knowledge into decoder's attention blocks. 
% % 
% % The experiment result in two datasets show the performance improvement in automatic evaluation  and human evaluation both in consistency and fact richness.  
% % 
% We demonstrate that the generated news content cannot be detected by current fake news detection model trained on previous fake news dataset~\cite{shu2018fakenewsnet} and limited amount of generated news content. In the meantime, the generated news content cannot be detected by machine-human content classification model trained on middle GPT-2 output~\footnote{https://github.com/openai/gpt-2-output-dataset} and also the limited amount of generated news content. But our proposed defending method which utilize the checkpoint of the generation model detects generated news content effectively.
% \begin{table*}[tbh]
%     \centering
%         \caption{Example claim and generated news content from CNN/DailyMail dataset.}
%     \begin{tabular}{c|L}
%     \toprule
%          Claim &  al-shabaab terrorist attacked a kenyan college, killing and taking hostages.  \\
%          \toprule
%          Inconsistency & On behalf of the U.S. State Department, the {\color{red}Bureau of Diplomatic Security (BDS)} is leading the {\color{red}Security Assistance Global Mission-to-Mumine-Moyan Country Team (SAG-CMCT)} and the {\color{red}Security Assistance Mission-to-Kenya (SAM-KOT)} in response to the \textbf{terrorist attack} on the {\color{red}Muslim} \textbf{College} at Baku, Qatar. The J.J. Gornick-led security delegation departed for both MAAQ and Mbau as quickly as possible after it learned of the attack. \\
%          \midrule 
%          Scarcity & The 
%          \textbf{kenyan college} massacre involving \textbf{13 hostages} was a clear indicator of the \textbf{security situation in the region}. it is a \textbf{clear indicator the situation in the region}. People left a gaping hole in the \textbf{region's security situation}.  \\
%          \midrule
%         \m (Ours) &   {\color{red} A young British officer} was \textbf{killed} in an airstrike targeting a \textbf{Kenyan college} in east Africa during clashes this morning. The \textbf{group al-shabaab} has needed \textbf{military action} to combat the growing security situation in east Africa. \dots. {\color{red}The teenager}, who has also been charged with {\color{red}attempted murder}. was also reportedly accused of attempting to {\color{red} supply weapons} in the region . \textbf{al-shabaab} has been linked to the {\color{red} car bombing} in southern africa last month.
         
%     \end{tabular}

%     \label{tab:example}
% \end{table*}

% \todo{You first describe how your model can achieve the fact-enrich and consistent briefly (using few sentences). Then you explain WHY and HOW you design a detector to detect such kind of news.}
% \begin{itemize}
%     \item We study a new problem of fact consistency and  fact enriched fake news generation 
%     \item We propose a new fake news generator to generate the fact consistency and catchy style fake news. \kai{Style?}
%     \item We build up a defensive model to detect the generated fake news content.
%     \item We conduct extensive experiments on real-world news dataset to demonstrate the effectiveness of our generation model and defensive model.
% \end{itemize}

\begin{itemize}
    \item We study a novel problem of fact-enhanced synthetic news  generation, which aims to generate consistent and fact-enriched news content.
    \item We propose a principled framework {\m} generates realistic synthetic news by retrieving external facts and reconstructing the input claim.
    \item We conduct experiments on real-world datasets using quantitative and qualitative metrics to demonstrate the effectiveness of {\m} for synthetic news generation and its defense. 
\end{itemize}

\section{Methodology}\label{sec: approaches}
Our goal is to incorporate external facts into news generation that are consistent with the news claim. 
Given a sequence of tokens from the claim $X=\{x_1, x_2 \dots, x_N\}$, the fact retriever retrieves related fact information $F=\{f_1, f_2, \dots, f_K\}$ by semantic similarity, then the language model generates the news content $Y=\{y_1, y_2 \dots, y_M\}$ based on claim $X$ and $F$. It should be noticed that the length of $Y$ is much larger than $X$, which is $M >> N$, and $x_i, y_i, f_i$ are words.
Figure~\ref{fig:model} illustrates the architecture of our proposed model and the objective functions. The causal language loss $L_{CLL}$ depicts the loss of generating news content based on the input claim and fact.  The masked language loss $L_{MLL}$ is to reconstruct the masked input claim based on the language model output and the unmasked claims. 
% The claim reconstruction is using mean pooling of the decoder's hidden representation, $h_Y$, and unmasked sentence fragment $X_{[Unmasked]}$ to reconstruct the masked tokens $X_{[Masked]}$.
This has a twofold benefit. Initially, the pre-trained decoder and the retrieved facts will bring unrelated information. This technique encourages the generated content to cover the input claim and provides a regularization effect. In addition, it is fully differentiable so we can minimize the objective function end-to-end. Overall, we minimize:
\begin{equation}
\small
    L = L_{CLL} + \lambda\;L_{MLL}
        % L = & \sum_{i=1}^{N}\sum_{t=1}^{m} -log
    % \;P(y_{t}|y_{1},\dots,y_{t-1};X_{i}, F_{i}) \\
    % & + \lambda\;\sum_{i=1}^{N}\sum_{x \in X_{[Masked]}} -log~P_i(x|X_{[No~Mask]},\; MeanPool(H_{Y}))
    \label{eq:objective}
\end{equation}
where $\lambda$ is the hyperparameter to control the contribution of claim reconstruction. The formulas of $L_{CLL}$ and $L_{MLL}$ are in Eq.~\ref{eq:CLL} and Eq.~\ref{eq:mll} respectively. 

% $L_{CLL}$, Eq~\ref{eq:CLL},  is the causal language loss which depicts the loss of generating news content based on the input claim and fact and $L_{MLL}$, Eq~\ref{eq:mll}, is the masked language loss which reveals the claim reconstruction.  
% where $\lambda$ is the hyper-parameter, selected from $[0.01, 0.001, 0.00001]$.


% where $f_1, y_1, f_1$ all are the word tokens. 
% 



% ncoders to separately encode the news claim and the external fact information. It utilize the fact query module to find related factual information and claim reconstruction to fill in the masked claim based on the left claim tokens and the pooling of the representation of the generated content. 
% 
% The proposed generator {\m} contains three components: 
% \begin{enumerate}
%     \item Pseudo-Self Attention~(PSA) Language Model. The language model contains a randomly intialized encoder and a pre-trained decoder. The encoder encode the claim $X$ and the retrieved fact information $F$ together, then injects the encoded information into the decoder's memory state. The decoder predicts the next tokens based on previous generated tokens and the injected memory.
%     \item Claim Reconstructor is a masked language model like BERT~\cite{devlin2018bert}. It reconstructs the masked claim tokens based on the hidden representation of the generated news content and the masked claim sentence.   
%     \item Fact Retriever contains the two stage of retriever process. It firstly retrieves the related document based on tf-idf score then select the sentence in the selected document based on the hidden representation similarity. 
% \end{enumerate}
\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{ plot/pipeline.png}
    \caption{The proposed model, {\m}. The black bold line indicates the forward pass, the red bold line indicates the backward pass and the black dashed line indicates no differential dependency.}
    % It is trained through minimizing the casual language loss and mask language loss. }
    % dependency.\hyli{Remember to re-plot this picture when you have time:1) The font need to be the same as your main paper (i.e., use times new roman); 2) the font size; 3) cut the blank area. }}
    \label{fig:model}
    \vspace{-0.4cm}
\end{figure}


\subsection{Preliminary}
Self-attentive~(SA) language models~\cite{devlin2018bert,gpt2,song2019mass} have achieved impressive performance gains in various language generation tasks.  These models are stacks of several SA blocks which encode the input $X=\{x_1, \dots, x_i, \dots, x_N\}$ into key-value pairs $(K, V) = \{(k_1, v_1), \dots, (k_i, v_i),\dots,(k_N, v_N)\}$ and  query $Q=\{q_1, \dots, q_i, \dots, q_N\}$. The next output is produced by taking the weighted sum of values $v_i$, where the weight assigned toward each value is the dot-product of the query $Q$ with all the keys $K$. The formula of SA is:
\begin{eqnarray}
K  = H_{X} W_k, ~~
    V  = H_{X} W_v,  ~~
    Q  = H_{X} W_q\\
    SA(X)  = \operatorname{softmax}\left(QK^{T}\right)V    
\end{eqnarray}
where $H_{X} \in \mathbb{R}^{N \times D} $ is the hidden representation of the input $X$, $D$ is the hidden dimension, and  $W_k, W_v, W_q \in \mathbb{R}^{D \times D}$ are the parameters to map the hidden representation of tokens $ H_{X}$ into key, value and query space, respectively. 


\subsection{Proposed Method} 
\noindent\textbf{Pseudo-Self-Attentive Language Model:} 
Although the fine-tuned self-attentive language models like GPT-2~\cite{gpt2} have been applied to many text generation tasks, the application of using GPT-2 for the synthetic news generation may not be satisfactory. Since the GPT-2 is an autoregressive model, it will lose partial information from the input by only encoding the forward information. Besides, without a specific encoder, GPT-2 cannot capture the dependency relationship between the news claim and the retrieved facts which will hurt the performance of the decoder~\cite{edunov2019pretrained}. 
Therefore, we need a new encoder to capture bi-directional information and dependency among the input. 

% % Self-attentive~(SA) language models~\cite{devlin2018bert,gpt2,song2019mass} have achieved impressive performance gains in various language generation tasks. 
% These models encode the input into key-value pairs $(K, V) = \{(k_1, v_1), \dots, (k_i, v_i),\dots,(k_N, v_N)\}$ and  query $Q$. The next output is produced by taking the weighted sum of values $v_i$, where the weight assigned toward each value is the dot-product of the query $Q$ with all the keys $K$ which is:
% \begin{eqnarray}
% K  = H_{X} W_k, ~~
%     V  = H_{X} W_v,  ~~
%     Q  = H_{X} W_q\\
%     SA(X)  = \operatorname{softmax}\left( QK^{T}\right)V    
% \end{eqnarray}
% where input $H_{X} \in \mathbb{R}^{N \times D} $ is the hidden representation of the input $X$ and  $W_k, W_v, W_q \in \mathbb{R}^{D \times D}$ are the parameters to map the hidden representation of tokens $ H_{X}$ into key, value and query space, respectively. 
% 
% 
We follow~\cite{ziegler2019encoderagnostic}'s setting, employing a pseudo-self-attentive(PSA) language model, where the "pseudo" is that the encoder deceptively extend the decoder's key-value pairs by the encoder's pairs, and the decoder predicts the next token not only based on previous output but also from the input. 
% The decoder will query the previous output and the input simultaneously. 
To model the dependency between claim and retrieved facts, we wrap them with ``[Claim]" and ``[Fact]" separately. The architecture of the language model is in Figure~\ref{fig:model_LM} and  the formula of PSA is:
\begin{equation}
\small
\begin{split}
     \operatorname{PSA}(Y, X, F) =  
    \operatorname{softmax}\left(Q_{Y}\left[\begin{array}{c}
K_Y\\
K_X \\
K_F
\end{array}\right]^{\top}\right) 
 \left[\begin{array}{c}
V_Y \\
V_X \\
V_F
\end{array}\right]
\end{split}
\end{equation}
Note that $K_X, K_F, V_X$, and $ V_F$ are using different projection matrix $W_{*}$ and are randomly initialized. 
The objective function of the language model is:
\begin{equation}
\small
\label{eq:CLL}
    L_{CLL} = -\sum_{i=1}^{M} \left(log
    \;P(y_{i}|y_{1},\dots,y_{i-1};X, F) \right)
\end{equation}
% \kai{Please make sure you have correct and consistent notations. It is not clear why $W$ and $U$ is not in bold, and how these multiplication work. You can give the dimension for all the variables. Check whether $\textbf{H}=[\textbf{X}, \textbf{F}]$ or $\textbf{H}=[\textbf{X}; \textbf{F}]$}
\begin{figure}[tbp!]
    \centering
    \includegraphics[width=\columnwidth]{ plot/language_model.png}
    \caption{Our pseudo-self-attentive language model. Best visualized in color. The blue indicates decoder's pre-trained parameters. The yellow indicates the randomly initialized parameters of the encoder. $N$ is the number of PSA blocks.}
    \label{fig:model_LM}
    \vspace{-0.4cm}
\end{figure}


\noindent\textbf{Fact Retriever:}
Directly training a sequence to sequence model on ${(X, Y)}$ often results in fact scarcity. One main reason is that facts from the input are extremely insufficient compared to the output. Thus, the language model is more likely to generate repeated sentences. Our solution towards the facts imbalance between the input and output is to increase the facts in the source side by retrieving related facts and considers it as part of the input.   
Our fact retriever~(FR) heuristically retrieves external facts in two steps. Firstly, to omit the computation limitation, we retrieve the related document based on the tf-idf vectors' cosine similarity between the claim and the document. Here we only keep the $top- k_1$ similar documents. Secondly, to accurately identify related sentences in the document, we utilize the pre-trained BERT~\cite{devlin2018bert} to encode all sentences presented in the picked documents and also choose the $top-k_2$ most similar sentences based on the cosine similarity. 


\noindent\textbf{Claim Reconstructor:}
% \todo{Compare with other methods that use back translation or classifiers. }
The aforementioned modules FR and PSA language model will bring inconsistency during the generation. For example, FR may retrieve some inconsistent facts and the PSA language model will have claim reference error and facts incoherence in long text generation. Based on the fact that high-quality news content is consistent with the news claims, to improve the content consistency, we propose to reconstruct the masked claim from the generated content and the unmaksed claims. 

Compared with other reconstruction approaches requiring the prior knowledge of the input, like  the topic label to learn a topic consistent reward function~\cite{yang-etal-2019-enhancing-topic}, key-entities for multi-classification on the hidden states to entail these entities in the generated content~\cite{wiseman2017challenges}
% or entailed sentence for entailment recognition to ensure correctness~\cite{li-etal-2018-ensure},
% multi-classification on the hidden states to entail the key entities in the generated  content~\cite{wiseman2017challenges} or including generation and entailment recognition in text generation to ensure correctness of the generated content~\cite{li-etal-2018-ensure}, 
our claim reconstructor~(CR) reconstructs the masked claim $X_{[Masked]}$ based on the mean pooling of output hidden representation $h_Y$ and unmasked sentence fragments $X_{[Unmasked]}$ without any prior knowledge.  
% utilize the claim reconstruction to improve the consistency of the generated content. 
We mask claim's tokens 
with 50\% probability and we follow the pseudo-self-attention~\cite{ziegler2019encoderagnostic} projecting $h_Y$ into CR's key-value pairs to predict the masked sentence fragment, $X_{[Masked]}$. The objective function of CR is:
\begin{equation}
\label{eq:mll}
\small
    L_{MLL} = \sum_{x \in X_{[Masked]}} -log~P(x|X_{[Unmasked]},\; h_{Y}))
\vspace{-0.4cm}
\end{equation}


\begin{figure}
    \centering
    \includegraphics[width=\columnwidth]{plot/discirminator.png}
    \caption{The overview of the claim reconstructor. It is also the PSA structure where we inject the mean pooling of decoder's hidden states to its key-value paris. $N'$ is the number of PSA blocks. The blue indicates the pre-trained parameters and the yellow is randomly initialized parameters.}
    \label{fig:cr}
    \vspace{-0.4cm}
\end{figure}

% Fact Retriever will firstly utilize the news claim as the query to roughly retrieve related news document based on the bigram tf-idf cosine similarity, then accurately select the fact sentence based on the hidden representation similarity. This simply setting is because directly evaluating all sentences with the claim is computationally expensive and time consuming. 
% We propose a simple fact retriever module that retrieve the facts from the past news corpus. This module will firstly utilize the news claim as the query to roughly retrieve related news document based on the tf-idf similarity, then accurately select the fact sentence based on the hidden representation similarity. Here, we use the pre-trained BERT~\cite{devlin2018bert} to encode the claim and the sentence, respectively.  



\subsection{Training Schedule}
Since {\m} need to guarantee that two improvements will not contradict each other, we cannot directly train the model via minimizing eq~\ref{eq:objective}. We then train {\m} in two-stages. The overview of training procedure is summarized in Algorithm~\ref{algo:training}. 
% We train our language model in two stages as a way of combining all three components~\cite{ghazvininejad2017knowledgegrounded}. In the first stage, we pre-train the PSA language model on the news claim and ground truth content which is $(X, Y)$ and CR on $(X_{[Masked]}, X_{[Unmasked]})$
% then jointly train the PSA language model and CR by minimizing Eq~\ref{eq:objective}.
The joint training can align the latent space of these two modules. 
% In the second stage, the input of the PSA language model will increase by retrieved facts and we update PSA and CR by minimizing Eq~\ref{eq:objective}. 
% PSA is trained on the claim, the retrieved facts, and the ground truth news content $(X, F, Y)$, and the CR is trained on masked claim pairs and hidden representation of the output $(X_{[Masked]}, X_{[Unmasked]}, h_Y)$
% Inside each stage, we train the PSA language model and the CR simultaneously. 
% The objective function for each stage is:
% \begin{equation}
%     L = L_{LM} + \lambda\;L_{MLM}
% \end{equation}
% where $\lambda$ is the hyper-parameter, selected from $[0.01, 0.001, 0.00001]$.
The two stages of training bring several advantages: firstly, it allows us to start the PSA language model and CR warmly, omitting the gradient explosion problem during training; secondly, because the claim is the main idea of the generated text and the retrieved facts are the auxiliary information during the generation, this order can help the decoder understand the importance of different input source. The following experiment result also stipulates the efficiency of this training schedule. 
\begin{algorithm}
  \caption{Training Procedure of {\m}}
  \begin{algorithmic}[1]
    \REQUIRE The source claims, relevant facts and target news pieces corpus $S=\{(X, F, Y)\}$; the masked and unmasked claims $D=\{(X_{[Masked]}, X_{[Unmasked]})\}$; first and second stage epoch number $epochs_1$ and $epochs_2$.
    
    \ENSURE $PSA$ language model and claim reconstructor $CR$;
    
    \STATE Initialize $PSA_{encoder}$ and $CR$ with random weights
    \STATE Pre-train the $PSA$ via minimizing eq.\ref{eq:CLL} on $\{(X, Y)\}$; Pre-train the $CR$ via minimizing eq.\ref{eq:mll} on $D$.
    
   \FOR{$epoch=1$ to $epochs_1$}
   \STATE Jointly training $PSA$ and $CR$ via minimizing eq.\ref{eq:objective} on $\{(X, Y)\}$ and $D$; 
   \ENDFOR
    
    \FOR{$epoch=1$ to $epochs_2$}
   \STATE Jointly training $PSA$ and $CR$ via minimizing eq.\ref{eq:objective} on $S$ and $D$; 
   \ENDFOR

  \end{algorithmic}
  \label{algo:training}
\end{algorithm}


\section{Experiments}

% \hy{COMMENTS ABOUT THE EXPE. PART: the organization of this part need to be improved. For example, the ablation study could be put in another section, such as Analysis section. And I think putting the subsection ``Ablation Study'' before the ``Defending Synthetic Fake News"" makes me lost. Remember that the latter is your main contribution.}
In this section, we conduct experiments on two real-world news dataset to demonstrate the effectiveness of {\m} for news generation. Specifically, we aim to evaluate the quality of the generated news pieces in terms of \textit{fluency}, \textit{Consistency}, \textit{richness}, and \textit{trustworthiness}. 
% \textit{Fluency}: are the synthetic news contents fluent?
% \textbf{EQ2}: \textit{Consistency}: are the synthetic  news consistent with the claim?
% \textbf{EQ3}: \textit{Richness}: does synthetic news contain  rich facts?
% \textbf{EQ4}: \textit{Trustworthiness}: are synthetic news trustworthy?
% \textbf{EQ2}: \textit{Detectable}: are synthetic news easy to be detected by detection methods; \textbf{EQ3}: \textit{Defensible}: can our defending method detect these synthetic news contents?

% We aim to access the  by answering \textbf{EQ1} to \textbf{EQ4}, and evaluate the difficulty and our attempt of defending it through \textbf{EQ5} and \textbf{EQ6} respectively. 
\subsection{Dataset}
\label{sec:dataset}
We utilize two real-word news dataset to train our model.
The first dataset is a widely used fake news detection dataset collected from GossipCop, a fact-checking website~\cite{shu2018fakenewsnet}. Each sample contains the news claim, contents, metadata, label, and social engagements. The average length of the claim and content is 30 words and 250 words respectively.
%
The second dataset is the CNN/DailyMail news highlight dataset~\cite{hermann2015teaching} which contains the news content and selected highlight. In contrary to the text summarization, we use the highlight sentence as the source claim and the news content as the target text. On average, the claim has 56 tokens and the content has 790 tokens.
As for prepossessing, we truncate the news claim longer than 100 words and content longer than 300 words in both datasets. For the dataset splitting, we randomly sample 75\% training set, 15\% validation set, and 10\% test set in the GossipCop dataset and follow the same splitting setting in~\cite{see2017point}.  
% Since the encoder is customized, we could include factual information like unstructured text or structured knowledge graph. 
In this paper, we consider the factual sentences in the training dataset as our external fact corpus. This brings two advantages: firstly, utilizing several sentences instead of whole news pieces can avoid the model learning from copy the information from the source to the target side; secondly, the fact sentences from the training dataset can omit the data leakage problem during testing. 
The statistical information of these datasets are listed in Table ~\ref{tab:dataset_stat}.

\begin{table}[!ht]
\small
    \centering \caption{The statistical information of the dataset}
    \begin{tabular}{c|c|c|c}
        \toprule
        Dataset & \# of train & \# of val & \# of test  \\
        \toprule
        GossipCop & 7,331 & 1,459 & 	974	 \\
        \hline
        CNN/DailyMail & 278,408 & 11,490 & 13,368\\
        \bottomrule
    \end{tabular}
    \label{tab:dataset_stat}
\end{table}
\subsection{Experiment Settings}
We implement {\m} on  OpenNMT~\cite{klein-etal-2017-opennmt}. We tune the hyper-parameter $\lambda$ on the validation set. 
The encoder of {\m} is a 4 blocks of SA block with 12 attention heads and 3072 hidden units. The weight of the decoder is initialized with the median pre-trained GPT-2~\cite{gpt2} model. The claim reconstruction module is a 3 blocks of SA block with 4 attention heads and 256 hidden size. The optimizer is Adam~\cite{kingma2014adam} with $\beta_1 = 0.9$ and $\beta_2 = 0.998$. It should be noticed that, the learning rate for the encoder is $1e-3$, for the decoder is $1e-5$ and $5e-5$ for the claim reconstruction. The number of retrieved documents ${k_1}$ and sentences ${k_2}$ are set to 10 and 5 respectively. The $epochs_1$ and $epochs_2$ in training schedule are set to 4 and 2 respectively. 
During decoding we used Nucleus Sampling~(top-\textit{p}) with $p=0.9$. 
% \todo{how to set epoch1 and epochs2}


\subsection{Evaluation Metrics}
\subsubsection{Automatic Evaluation} 
The traditional text generation metrics like BLUE~\cite{bleu} and ROUGE~\cite{rouge} which are focus on the overlap between the generated content and the reference text which is not enough to reflect the claim-content consistency and the richness of the generated content. To remedy this, we develop two new evaluation metrics to measure the quality from different perspectives. 
\begin{itemize}
    \item \textbf{Fluency:} we report the BLUE score of different methods for reference. 
    \item \textbf{Consistency:} The ideal news content should support its claim. Therefore, we propose a stance detection model to detect whether the content is in favor of the claim or against it. Given the claim and the generated news content $\{X, Y\}$, the stance detection model will output the relation of the text pair in \textit{(Agrees, Disagrees, Discusses, Unrelated)} and we report the ratio of the ``agrees" which is:
    \begin{equation}
    \small
    Consistency = \frac{\# of~agree~samples}{\#~of~all~samples}
    \end{equation}
    \item \textbf{Richness:} The richness of the output can be evaluated by the number of unique name entities in the generated text~\cite{fan2019strategies}. We utilize spaCy\footnote{https://spacy.io/} to extract the named entity from the output.

We utilize the Fake News Challenge dataset\footnote{http://www.fakenewschallenge.org/} to fine-tune  RoBERTa~\cite{liu2019roberta}.  This approach achieves 0.93 accuracy score on the test dataset of the Fake News Challenge.
\end{itemize}




\noindent



 
\subsubsection{Human Evaluation} 
We distribute the 100 generated samples in CNN/DailyMail dataset to 3 annotators with the linguistic background. They have no advanced knowledge about the source of the generated content. They are asked to evaluate the generated content from fluency, richness, consistency, and Trustworthiness, 4 different perspectives\footnote{The details of human evaluation questions are in Appendix.}. So totally, there are 10,800 evaluation questions in our human evaluation. The annotator should answer each question from score 1 to 3 (3 being the best, 1 being the worst).
% \begin{itemize}
%     \item (Fluency) Is the generated news content readable? 
%     \item (Richness) Does the generated news content contain rich information?
%     \item (Consistency) Does the generated news content keep much fact information from the input.
%     \item (Trustworthy) Do you trust the information in the news content? 
% \end{itemize}{}

\subsection{Baseline Methods}
\label{sec:baselines}
To demonstrate the quality of the generated text, we compare our proposed model on content quality with the following text generation models: 
% \textbf{CopyTransformer}~\cite{see2017point}: a sequence-to-sequence transformer with a pointer network that can copy the word from the source to the target; \textbf{Conv Seq2Seq}~\cite{fan2018hierarchical}: it utilizes the seq2seq convolution neural network to generate claim consistent stories;  \textbf{PPLM}~\cite{dathathri2019plug}: a topic and content controlled language model; \textbf{GPT-2}~\cite{gpt2}: a large pre-trained language model which is the decoder part of the transformer. For a fair comparison with our model, we utilize the median size of the model; \textbf{Grover}~\cite{grover}: generating news text conditioned on the news title, authors, and website domains.
\begin{itemize}
    \item CopyTransformer~\cite{see2017point}: a sequence-to-sequence transformer with a pointer network that can copy the word from the source to the target. 
    % \item InferEntityWriter~\cite{koncelkedziorski2019text}: this method predicts the related entities on the claim then generates content based on the claim and the predicted entities. 
    \item Conv Seq2Seq~\cite{fan2018hierarchical}: it utilizes the seq2seq convolution neural network to generate claim consistent stories.    % \item SeqGAN~\cite{yu2016seqgan}:  
    \item PPLM~\cite{dathathri2019plug}: a topic and content controlled language model. It can directly control the pre-trained language model without fine-tuning.   
    \item GPT-2~\cite{gpt2}: a large pre-trained language model which is the decoder part of the transformer. For fair comparison, we utilize the median size of the model.
    \item Grover~\cite{grover}: generating news text conditioned on the news title, authors of the news, and the domain of the news. It uses the same architecture as  GPT-2. 
\end{itemize}
\subsection{Experimental Results}
\begin{table*}[ht!]
\centering
\small
\caption{The performance comparison for the quality of the generated news pieces.}
\begin{tabular}{{lccccccc}}
\toprule
\multirow{2}{*}{Models}& \multicolumn{3}{c}{\centering {GossipCop}} & & \multicolumn{3}{c}{CNN/DailyMail} \\
 \cline{2-4}  \cline{6-8}
 & \multicolumn{1}{c}{BLUE} & \multicolumn{1}{c}{Richness} & \multicolumn{1}{c}{Consistency} & & \multicolumn{1}{c}{BLUE} & \multicolumn{1}{c}{Richness} & \multicolumn{1}{c}{Consistency} \\ 

CopyTransformer & 0.2 & 11.0 & 0.04 & & 0.5 & 9.5 & 0.66 \\
% InferEntityWriter & x & x & x & & x & x & x \\
ConvSeq2seq & 0.5 & 5.9 & 0.09 & &  3.3 &  9.5 & 0.44 \\
% SeqGAN & x & x & x & & x & x &  x \\
\midrule
PPLM & 0.7 & 12.5 & 0.67 & & 0.8 & 13.1 & 0.68 \\
GPT-2 & 0.8 & 13.4 & 0.35  & & 1.65 & 13.5 & 0.70 \\ 
Grover & 1.2 & 15.7 & 0.56  & & 0.3 & 15.3 & 0.72 \\ 
\midrule
\textbf{{\m}}  & \textbf{2.1} & \textbf{14.5} &  \textbf{0.80} & &\textbf{4.6} & \textbf{16.6} &  \textbf{0.76} 
\\ \bottomrule
\end{tabular} \label{tab:quality_result}
\vspace{-0.3cm}
\end{table*}
\begin{table}[ht!]
% \small

\centering \caption{The human evaluation result of generated samples in the CNN/DailyMail dataset. We calculate the Pearson correlation to show the inter-annotator agreement.}
\small
\resizebox{\columnwidth}{!}{
\begin{tabular}{{lcccc}}
\toprule
% \multirow{2}{*}{Models}& \multicolumn{3}{c}{\centering {GossipCop}} & & \multicolumn{3}{c}{CNN/DailyMail} \\
 Methods & Fluency & Richness & Consistency & Trustworthiness  \\ 
\midrule
CopyTransformer & 1.68 & 1.65 & 1.89 & 1.62       \\
% InferEntityWriter & x & x & x & & x & x & x \\
ConvSeq2seq & 1.95 & 2.12 & 2.00 & 1.94 \\

% SeqGAN & x & x & x & & x & x &  x \\
\midrule
PPLM & 1.96  &  1.77 & 1.96 & 1.92 \\
GPT-2 & 2.03 & \textbf{2.32} & 1.95 & 2.08  \\ 
Grover & 2.08 & 2.15 & 1.78 & 1.97   \\ 
\midrule
\textbf{{\m}}  & \textbf{2.17} & 2.28 &  \textbf{2.12} &\textbf{2.18} \\ 
\midrule
Correlation & 0.14 & 0.26 & 0.21 & 0.21 \\
\bottomrule
\end{tabular}} \label{tab:human_result}
\vspace{-0.4cm}
\end{table}
The automatic and human evaluation results are shown in Table~\ref{tab:quality_result} and \ref{tab:human_result}, respectively. We evaluate the quality of the text generation  through the following perspectives:
\begin{itemize}
    \item \textbf{Fluency:} From the human evaluations on fluency in CNN/DailyMail dataset and BLUE scores in two datasets, we can find that our model achieves the best performance. In the meantime, we find that the pre-trained language model achieves better human evaluation results than the model trained from scratch (PPLM, GPT-2, Grover $>$ CopyTransformer, Conv Seq2Seq). This indicates the importance of incorporating the large pre-trained language model in the synthetic news generation. Besides, {\m}'s performace indicates the pseudo-self attention properly connecting the randomly initialized encoder and the pre-trained decoder.
    \item \textbf{Consistency:} The consistency result in both human evaluation and automatic evaluation demonstrates the effectiveness of our approach. Especially, in the GossipCop dataset,  our approach achieves 42\% performance improvement over the best baseline in automatic metric, and in CNN/DailyMail, the human evaluation also shows that our approach achieves 6\% performance improvement compared with the best baseline method. The main reason for the increase is reconstructing the claim increases the coverage of the output on the input information. 
    \item\textbf{Richness:} Our approach achieves the best performance in CNN/DailyMail dataset and the second performance in the GossipCop dataset. The reason for the ordinary performance in  GossipCop is that the size of the candidate documents in GossipCop is much smaller than the CNN/DailyMail~(7,331 $<$ 278,408). The FR cannot retrieve enough related facts from the external corpus and CR will reject the inconsistent facts during generation. The experiment result indicates the FR can bring rich facts in  generation.
    \item\textbf{Trustworthiness:} Human evaluation of the Trustworthiness of synthetic news content indicates that overall, {\m} can generate high-quality text content. This helps us to understand the difference between machine-generated news content and true news in the future.
    
\end{itemize}
 






\subsection{Case Study}
\noindent One case study of the generated samples is listed in Table~\ref{tab:case_study}. We only reveal the output from the model with pre-trained language models and we have several observations: 
\begin{itemize}
    \item Our model mainly talks about the \textit{agreement of nuclear weapons in Iran} and includes the supplemental information about \textit{Iraq and UK's} action toward \textit{nuclear weapons}. This brings more context information about the news claims and makes the generated news more convincing. 
    \item Although Grover mentions much additional factual information, it is unrelated to the \textit{nuclear agreement} with \textit{Iran}.    
    \item The output of GPT-2 and PPLM mainly talks about the \textit{nuclear agreement} without the supplemental factual information about the agreement.

\end{itemize}



% From this table, we can find that our model achieves the best performance across all metrics in CNN/DailyMail dataset and best performance in BLUE and Consistency in GossipCop dataset. The reason for lower Richness score compared with Grover in GossipCop is the small size of training data in GossipCop and our model cannot query enough related fact information. The improvements on Consistency and BLUE score across two datasets demonstrate the effectiveness of our approach.

\begin{table*}[!th]
\small
\caption{Samples of generated fake news with different fake news generation methods. The \textbf{black bold} sentence fragment is the consistent word and \textit{\color{red} Italic red} fragment is the supplementary information.}
\centering
% \kai{shorten the examples with dot..}}
\begin{tabular}{cL}
% {p{1cm} p{4cm}}
\toprule
Claim & iran framework agreement on nukes \dots opponents cast doubts. \dots uranium stockpile, centrifuges, implement rigorous inspections; \dots judged on merits, not disinformation.\\
\midrule
% {CopyTrans} & {
% try should centrifuges facts, but \textbf{iran framework and iran facts says}. its on rigorous \textbf{klass} he , on , \textbf{framework to merits} , \textbf{klass} strong is {\color{red}\textit{uranium}} klass the but says is centrifuges , is disinformation uranium \textbf{stockpile} and implement \textbf{opponents} klass to the  \textbf{opponents}, merits and centrifuges says doubts. \dots
% } \\
% \midrule
% {Conv Seq2Seq} & {
% The \textbf{iranian nuclear} program in iran will be the latest in a series of `` new steps" that would {\color{red}{\textit{help the country become the next u.s. country}}} to be the only country to be the {\color{red}{\textit{new territory of the united states}}}. The united states, iran, iran, the united states, iran, the united kingdom and the united states. \dots} \\ 
% \midrule
{PPLM} & {i think the agreement has been agreed on the whole of \textit{\color{red}American and nauru},and is a good first step towards an \textbf{agreement} on other issues. \dots cut its \textbf{stockpiles} and  implement some strict inspections. i think this is a good first step towards an \textbf{agreement}.i think \textit{\color{red}the deal is good but its not done yet and it still needs to be signed and accepted by america},and it will have to meet certain conditions for american to accept its deal on \textbf{nuclear}} \\ 
\midrule
{GPT-2} & { The \textbf{iran nuclear} program does not have a single day's notice of a nuclear crisis, and it does not have a single day's notice of a \textbf{nuclear weapon }program. \dots  Last week, the government of \textbf{iran} signed a {\color{red}framework agreement} that \textit{allows} the \textit{\color{red}permanent establishment of the nuclear program} at all levels \dots close its existing \textbf{enrichment plant}, \dots cooperation and the reduction of the \textbf{stockpile}.
} \\  
\midrule
{Grover} & {Unlike (allegedly) other \textit{\color{red} traitors who've betrayed the established foreign policy approach} to the Iranian nuclear development , in addition to \textit{\color{red}erasing himself from IMDB}, with \textit{\color{red}a stigmata, an air cannon}, \dots published his own book for reasons which, honestly, I'm not sure are entirely clear. The main key player in the \textbf{NPT negotiations}} \\ 
\midrule

{\m} & {billionaire businessman \textbf{fichard klass} has joined the \textit{\color{red} british establishment} to try to prevent the sale of \textbf{nukes} after \textbf{failing to address its facts} on how the \textbf{iran regime} used them to try to arm its \textbf{nuclear programme}. \textit{\color{red}the businessman, who once ran a world bank and was governor of iraq}, said the nukes would cut \textbf{uranium stockpile}, \textbf{implement a rigorous inspections} \dots and try to defend its nuclear program. while \textbf{opponents} said a \textit{\color{red} strong nuclear test would help persuade the uk to develop nuclear weapons}, \textbf{klass} said he hoped most sanctions would be \textbf{judged on merits}, \textbf{rather than disinformation} .}\\ 
\bottomrule
\end{tabular} \label{tab:case_study}
\vspace{-0.4cm}
\end{table*}



% \subsection{Hyper-parameter Analysis}
\subsection{Ablation Study}
\noindent\textbf{Impact of $\mathbf{\lambda}$:} To learn the impact of the hyper-parameter $\lambda$ in our objective function in Eq.~\ref{eq:objective}, we change $\lambda$ from $\{0.001, 0.01, 0.1 , 1, 10\}$ and calculating all the automatic evaluation metrics. 
% All the models are trained  without FR in CNN/DailyMail dataset. 
From Figure~\ref{fig:lambda} we can find that $\lambda = 0.001$ achieves the best performance across all the automatic evaluations and with the increase of $\lambda$, the fact richness has been greatly decreased. This is because the CR will constrain the coverage of the generated content and cause the language model to only generated content around the input, which will reduce the richness of the generated content.

\begin{figure}[!h]
    \centering
    \includegraphics[width=0.8\columnwidth]{ plot/output.pdf}
    \caption{Impact of hyper-parameter $\lambda$ on {\m} in CNN/DailyMail dataset.}
    \label{fig:lambda}
\end{figure}

\noindent\textbf{Impact of Model Components:} To evaluate the importance of each key components, we set up three different ablation studies of {\m}: without claim reconstruction(\textit{w/o CR}), without Fact Retriever~(\textit{w/o FR}) and without these two components~(\textit{w/o CR and FR}). It should be noticed that all versions of the model have been pre-trained on $\{X, Y\}$. The automatic and human evaluation in Table~\ref{tab:ab_machine} and Table~\ref{tab:ab_human} show that the performance decrease in all ablation study. However, an interesting finding is that there seems to have a contradiction between the CR and FR. From Table~\ref{tab:ab_machine}, we find that \textit{w/o CR} contains the richest fact information but has the lowest consistency score; \textit{w/o FR} achieves the best BLUE score and compatible consistency score but the worst richness score. 
% 
The impact of CR matches the observation of hyperparameter analysis, it improves the consistency of the generated content but has the side effects in decreasing the fact richness.
% Without the constrain of the claim reconstruction, the generated content will be inconsistent with the claim. 
These results indicate the effectiveness of CR and FR in improving the richness and consistency in the generation.
% Specifically, from the consistency score, we find that claim reconstruction improve the consistency of the generated news content.  
\begin{table}[tbh!]
    \centering
    \small
    \caption{Results of automatic evaluation of model components ablation study in CNN/DailyMail dataset.}
    \resizebox{0.8\columnwidth}{!}{\begin{tabular}{cccc}
    \toprule
        Methods &  BLUE & Richness & Consistency \\
        \midrule
         Full Model & 4.7 & 16.8 & \textbf{0.76} \\
         \midrule
         \textit{single-stage} & 4.6 & 16.6 & 0.74 \\
         \textit{w/o CR} & 3.4 & \textbf{17.7} & 0.73 \\
         \textit{w/o FR} & \textbf{5.1} & 11.7 & 0.75 \\
         \textit{w/o CR and FR} & 4.0 &	12.9 & 0.73  \\
    \bottomrule
    \end{tabular}}
    
    \label{tab:ab_machine}
\end{table}


\begin{table}[tbh!]
    \centering
    \small
    \caption{ Results of human evaluation of model components ablation study in CNN/DailyMail dataset. }
    \resizebox{\columnwidth}{!}{\begin{tabular}{ccccc}
        \toprule
        Methods &  Fluency & Richness & Consistency & Trustworthiness \\
        \midrule
         Full Model & \textbf{2.17} & 2.28 & \textbf{2.12} & \textbf{2.18} \\
         \midrule
         \textit{single-stage} & 2.01 & 2.22 & 2.10 & 2.14 \\
         \textit{w/o CR} & 2.15 & \textbf{2.31} & 2.09 & 2.15 \\
         \textit{w/o FR} & 1.93 & 2.28 & 2.03 & 1.98 \\
         \textit{w/o CR and FR} & 2.09 & 2.19 & 2.03 & 2.10  \\
         \bottomrule
    \end{tabular}}
    
    \label{tab:ab_human}
\end{table}

\noindent\textbf{Impact of Training Schedule:}
To understand the effectiveness of our two-stage training schedule, we compare it with single-stage training where the model directly takes the claims and external fact information in the first stage. From the automatic and human evaluation result in Table~\ref{tab:ab_machine} and \ref{tab:ab_human}, we can find that two stages training schedule achieve better performance in all categories compared with single-stage. This stipulates the effectiveness of our training schedule. 

\section{Further Analysis}
\subsection{Difficulty of Defending Synthetic Fake News}
To understand the difficulty in synthetic fake news detection, we test the fake news detection methods and synthetic generation detection method on generated fake news and human-written real text. To guarantee the veracity of the test content, we select the fake generated content which is conditioned on fake claim and human-written real text is from real news pieces in GossipCop.   
% 
For the fake news classification, we utilize two state-of-the-art content-based fake news detection methods MWSS-CNN~\cite{shu2020leveraging} and EANN~\cite{EANN} trained on  GossipCop training dataset containing news content and veracity news label. For the neural text classification,  we utilize the RoBERTa~\cite{liu2019roberta}, trained on 2000 GPT-2 machine-generated samples and  human written WebText\footnote{https://github.com/openai/gpt-2-output-dataset} respectively.
To give limited access to generated content, we increase the training dataset by 100 generated fake news pieces. 
% 
To omit the data leakage problem for further experiments, the randomly selected news pieces are from the test dataset in synthetic generation evaluation. 
% 
We test the classification accuracy in 300 fake generated news contents and the same amount of human-written real text. 
% 
From the result in Table~\ref{tab:ex_defend}, we observe these detection methods have poor performance in detecting these generated content. Besides, fake news detection achieves worse performance than neural text classification which indicates the difficulty of the current fake news detection method in detecting fake synthetic news. 
% 
\subsection{Defending Against Synthetic Fake News}
To detect new synthetic fake news, we develop a defending method ${\m}_{def}$ which uses the checkpoint of {\m}. This setting can reduce the parameters overlap between the generator and the discriminator. We also use $h_Y$ as the final representation of the input and add a full connection layer to classify whether the news content is fake or real. We follow the training setting mentioned before.
% RoBERTa, training to classify the human written and machine-generated text. 
The result in Table~\ref{tab:ex_defend} shows ${\m}_{def}$ achieves the best accuracy score. This is because ${\m}_{def}$ can learn a better representation of the input. We thus conclude that while the synthetic content is hard to be identified by existing methods, they still can be detected by our proposed defending method ${\m}_{def}$. 

\begin{table}[tbh!]
    % \centering
        \small
        
        \caption{Results of synthetic fake news content detection.}
        \resizebox{\columnwidth}{!}{
    \begin{tabular}{ccc|c|c}
    \toprule
          &   EANN & MWSS-CNN & RoBERTa & ${\m}_{def}$ \\
          \midrule
          Accuracy & 0.64 & 0.58 & 0.74 & \textbf{0.82} \\
    \bottomrule
    \end{tabular}}
    \label{tab:ex_defend}
    
    \vspace{-0.4cm}
    
\end{table}




\section{Related Work}
\iffalse 
2. style transfer
3. fake news detection
\fi
\noindent{\textbf{Synthetic News Generation}}
% Most synthetic news generation systems used in the newsroom are heavily rule-based and template-based~\cite{data2news}. Systems like Wordsmith\footnote{\url{https://automatedinsights.com/wordsmith}} requires the journalists to build templates for whole stories; Homicide Report\footnote{\url{http://homicide.latimes.com/}} allows journalists to finish the stories on hand-written rules. The recent development in the natural language process allows people to directly to train a synthetic news generation model end-to-end. 
 Most synthetic news generation systems used in the newsroom are heavily rule-based and template-based~\cite{data2news}. The neural synthetic news generation like Grover~\cite{grover} utilizes an autoregressive language model to learns the dependency among news metadata fields include the domain, date, authors, title, and body. Sam and {et. al}~\cite{wiseman2017challenges} propose a structured data to text challenge which is to generate a sport a news piece of sports games from the associated box- or line-score data. To better capture the input data, \cite{wiseman2017challenges} employs copy-mechanism and source reconstruction as their seq2seq model extensions and \cite{puduppully2018datatotext}  generate text in recording plan and realization two stages. 




% Different from data-to-text challenge, our news generation is based on unstructured data which contains much noise, bringing new challenge in extracting key information.  



\noindent{\textbf{Synthetic/Fake News Detection}}
Content-based fake news detection methods often leverage features from the feature engineering or latent features extracted by deep neural network~\cite{prezrosas2017automatic}. The deep learning models utilize the linguistic representation of news content to detect fake news. Qian \textit{et al.}~\cite{tcnnurg} proposed to use the convolutional neural network to learn the representation of news content and a conditional variational auto-encoder to reconstruct the users comment during training, and in inference, this model makes a classification based on the representation of news content and the generated news comment for early fake news detection.  
Tal Schuster~\cite{schuster2020limitations} stipulates that current synthetic disinformation detection methods are mainly based on the stylometry which is limited against machine-generated misinformation.
Dirk Hovy \textit{et al.} proposes an adversarial setting in detecting the generated reviews~\cite{hovy2016enemy}. 
 Gehrmann \textit{et al.} ~\cite{gehrmann2019gltr} visualize the distribution of every word that help the non-expert users find out the generated text. \cite{grover} and~\cite{solaiman2019release} propose neural generation detectors that fine-tune classifiers on the generator's previous checkpoint. 



\section{Conclusion}
In this paper, we propose a synthetic news generation {\m} method which can ensure fact-consistency and fact-richness. From the automatic and human evaluation of the content quality, {\m} is more effective than existing methods. At the same time, we discuss the difficulty of detecting synthetic fake news content by current SOTA fake news and human-machine detection methods. For social good, we propose a defending method ${\m}_{def}$ that achieves outstanding performance in detecting synthetic fake news content. In the future, we would like to include other facts corpora like Wikipedia or knowledge graph. This can help us retrieve more related and up-to-date fact information during generation. Since the fake news often contains the propaganda and more likely to widely spread on the social network, we would like to explore the style control of the generated content to make it prone to be spread. 
% This can help us understand the characteristics of propaganda in the fake news.  











\bibliographystyle{aaai}
\bibliography{cit}

\section{Ethics Statement}
To better understand the characteristics of synthetic fake news, we propose a fact-enriched synthetic news generation method to generate high quality news pieces. From the automatic and human evaluation results, we find that {\m} can generate human-like and convincing news pieces. In this paper, we also discuss a possible solution to defend this attack, which is to use the checkpoint of {\m}. We are discussing the further usage of {\m} and ethical concerns as follows: 

\noindent{\textbf{Journalism Assistants:}} Since our method retrieves the external fact information and generate fact-consistent and fact-enriched news pieces, the journalists can utilize {\m} to automatically generate news by providing additional factual information and the claim. However, it still needs manually checking~\cite{leppanen-etal-2017-data}. 

\noindent{\textbf{Synthetic Disinformation Detection:}} In this paper, we shortly discuss the defending method, ${\m}_def$, and prove the effectiveness of it. However, like the Grover~\cite{grover}, this method mainly relies on semantic information rather than the veracity of the information~\cite{schuster2019limitations}. Future work should verify the factual correctness of the text in the following pipeline: check-worthy sentence extraction, the verified claim matching, and prediction~\cite{AdairAutomatedPF}.

\noindent\textbf{Release Policy:} Since {\m} can generate human-like and convincing news content, we need to critically release the code and the model parameters. We propose to publicly release the code including generator and discriminator. However, as for the checkpoints of both models, we will only share for academic usage.
% \end{document}

% \clearpage

% \section{Appendices on Reproducibility}
% In this section, we provide more details about the human evaluation questions, experimental settings and hyperparameter configuration to enable the  reputability of our work. 
% \label{sec:appendix}
% \subsection{Human Evaluation Question}
% To evaluate the quality of {\m}, we ask human workers to answer four different questions. For each question, human worker need to give a score from 1 to 3 (1 means low quality and 3 is high quality).

% \begin{itemize}

%     \item ({Fluency}) Is the output article written by human?
%     \item ({Richness}) Does the output article provide additional information not listed in the input claim?
%     \item (Consistency) Is the output article consistent with the input claim? 
%     \item ({Trustworthiness}) Do you trust the content listed in the output article?
    
% \end{itemize}



% \subsection{Synthetic News Generation}
% In Section~\ref{sec:baselines}, we compare {\m}\footnote{All the code and data are available at \href{https://www.dropbox.com/sh/5x2dy3h53fd6t3h/AADPRzHwoMNAecmY46YCEjM0a?dl=0}{\textbf{here}}.} with 5 baseline methods, including Conv Seq2Seq, CopyTransformer, PPLM, fine-tuned GPT-2 and Grover. All the models and training scripts are available in the software section of the submission. 

% For the dataset, GossipCop is available in the dataset section of the submission and CNN/DailyMail is available at \footnote{https://github.com/harvardnlp/sent-summary}. We introduce the details of the FR  parameters settings as shown in Table~\ref{tab:parameter}. Other parameter about the PSA language model and fact reconstructor are available in the software section. The description of the Fact Retriever as follows:
% \begin{itemize}
%     \item $top-{k1}$: the number of documents we retrieved based on the tf-idf cosine similarity, we rank it from the biggest to the smallest.  
%     \item $top-{k2}$: the number of sentences we retrieved from the TOP\_K\_Document.
% \end{itemize}
% \begin{table}[!h]
%     \centering
%     \caption{Parameter of Fact Retriever}
%     \begin{tabular}{c|c|c}
%         \toprule
%         Parameter & GossipCop & CNN/DailyMail \\
%         \midrule
%         $top_{k1}$ &  10 & 10 \\
%         \midrule
%         $top_{k2}$ & 5 & 5  \\
%         \bottomrule
%     \end{tabular}
    
%     \label{tab:parameter}
% \end{table}
% The parameters for evaluating the semantic similarly are the same as RoBERTa. 

% \subsection{ Synthetic News Detection}
% The two fake news detection models EANN, MWSS can be obtained as follows:
% \begin{itemize}
%     \item EANN: we used the publicly avaliable implementation at \url{https://github.com/yaqingwang/EANN-KDD18}
%     \item MWSS-CNN: we used the publicly available implementation at \footnote{https://www.dropbox.com/sh/3ku9p7emack4lmy/AAAbmrdcUr1yBrN5R-3c7-JAa?dl=0}
% \end{itemize}

% The hyper parameters for human written and machine generated content detection RoBERTa are listed in Table~\ref{tab:roberta}. The description of these parameters are listed as follows:
% \begin{itemize}
%     \item Epochs: training Epochs for fine-tuning the RoBERTa model. 
%     \item Patience: the number of epochs to wait before early stop if no progress on the validation set.
%     \item Batch size: the number of training examples utilized in one iteration.
%     \item Learning Rate: the learning rate for fine-tuning the RoBERTa model.
%     \item Max Length: we pad the input sentence into 300 tokens.
% \end{itemize}
% \begin{table}[!h]
%     \centering
%     \caption{Hyper Parameters for RoBERTa}
%     \begin{tabular}{c|c}
%     \toprule
%         Parameters & Value \\
%     \midrule
%         Epochs &  10 \\
%         \midrule
%         Patience & 3 \\
%         \midrule
%         Batch Size & 10 \\
%         \midrule
%         Learning Rate & 5e-5\\
%         \midrule
%         Max Length & 300 \\
%         \bottomrule
%     \end{tabular}
    
%     \label{tab:roberta}
% \end{table}

% \section{Appendices on Samples}
% We include more generated samples from baseline models with pre-trained language model and {\m} in Table~\ref{tab:more_samples}. 
% \begin{table*}[!th]
%     \centering
%     \begin{tabular}{c|L}
%          \toprule
%          \textbf{Claim} & {membership gives the icc jurisdiction over alleged crimes committed in palestinian territories since last june . israel and the united states opposed the move , which could open the door to war crimes investigations against israelis .} \\
%          \midrule
%          PPLM & { \textbf{the united states is a member} of the \textit{\color{red}german constitution} and has its borders with the united states as well and has a \textit{\color{red}treaty obligation} to protect the united states as a whole. the united states and the united states of america are part and parcel of israel. united states of america  \textit{\color{red}signed the international convention} to protect the united states as a whole and \textbf{israel and israel's constitution}. the united states and the  \textit{\color{red}united states of amsterdam} sign the  \textit{\color{red}international convention} to  \textit{\color{red}safeguard global peace and security}. united states of amsterdam is a treaty partner and is an integral member and a founding member of the german constitution. in the \textbf{united states} and \textbf{the united states} of  \textit{\color{red}austria} the united states  \textit{\color{red}sign the international convention} to \dots. }\\
%          \midrule
%          GPT-2 & {the  \textit{\color{red}u.n. security council voted wednesday} to \textbf{faward palestinian authority}  \textit{\color{red}president mahmoud abbas} the full u.n. mandate to  \textit{\color{red}prosecute suspected israeli citizens in gaza}, the council announced. \textit{the council voted 119-31}, to recognize the \textbf{israeli authority's authority} over the \textbf{palestinian territories}, with the will of the council broadening those powers to include \textbf{israeli-palestinian crimes}. \dots based on the lines of descent of israeli national minorities '' in the territories, known as the  \textit{\color{red}west bank}. the \textbf{military opposition} led the council vote. it followed calls for israel to withdraw from  \textit{\color{red}gaza}.} \\
%         \midrule
%          Grover & {Brooklyn — by Margaret Ross High, Blasts Not on Page 38  \textit{\color{red}Michael Werner} : I've  \textit{\color{red}worked in fashion and sales operations in London and West London}, but I only have a brief  \textit{\color{red}relationship with Sam Shead}, and sadly the two jobs overlap. My first job in London was as the  \textit{\color{red}bar manager} \dots \textit{\color{red}Kerbini Cracker} : I did my European tour with my wife at the end of 2012. I've never really met her, but obviously in a very mixed sense. To this day she's like nothing more than a fangirl. other people who are \textit{\color{red}travel writers with bad teeth}.}\\ 
%          \midrule
%          {\m} &  {\textbf{israel and the united states are opposed to any move} toward peace , \textit{\color{red}u.s. administration officials told cnn} they \textbf{oppose the move} because the move could \textbf{open the door to arms crimes} , and \textbf{the united states} from any calls for peace -- \textbf{an area under palestinian control} in \textit{\color{red}disputed israeli territories like lebanon }. `` israel is not the only nation on the planet that has \textit{\color{red}a jurisdiction over the region} , '' \textit{\color{red}tim lahore , a senior u.s. policy official
%         }
%          , told cnn that a u.s. official on the ground in  \textit{\color{red}uganda} told cnn it had previously given the \textbf{icc the authority }to \textit{\color{red}investigate crimes against humanity} in \textbf{palestinian territories}. israel \textit{\color{red}security forces fire tear gas , grenade launchers , iron balls , and other substances into the sea floor}.}\\
%          \bottomrule
%               \end{tabular}
%     \label{tab:my_label}
% \end{table*}
% %          \bottomrule

% \begin{table*}
%     \centering
%     \begin{tabular}{c|L}
%          \bottomrule
%         \textbf{Claim} & {
%         authorities in the indian city of malegaon have asked residents to take a ` mugshot ' of their cattle . cows are revered by the majority hindu population , and many parts of the country have laws banning the slaughter of cattle . officials in malegaon believe this is the best way to solve cow slaughter cases and enforce the law. 
%         } \\
%          \midrule
%          PPLM & { \textbf{the authorities have even advised residents to take a ` mugshot of their cattle}. \textbf{cows are worshipped by the majority of the city population, and many parts of the country don't have laws banning the slaughter of cows}. \textbf{the officials have even advised residents to take a ` mugshot' of their cows. "} We want to take a look at the \textit{\color{red}cattle of our neighbors}. This would \textbf{be good practice to keep the law in hand}, said the officials. \textit{\color{red}"The U.S. military} has the most \textit{\color{red}highly classified military research program in the world}. The Defense Department's Office of the \textit{\color{red}Secretary of the Air Force (OSAF)'s} "Top Secret" Research and Development, \textit{\color{red}(S-R\&D) program}}\\
%          \midrule
%          GPT-2 & {the government has initiated \textbf{a crackdown on cows} in \textit{\color{red}the south-eastern state} of \textbf{malegaon} to get rid of \textit{\color{red}cattle-related crimes}. according to local police, \textbf{malegaon's ministry of health} and health work is working on the issue. officials said farmers there are supposed to be an inspection procedure to find out if \textbf{cattle are on the way to slaughter
%         }. from \textit{\color{red}nepal's south chakharpur police} -lrb- seen -rrb-, says he has \textit{\color{red}arrested a farmer for snareshing cows} in order to force the livestock to take the matter seriously.}\\
%         \midrule
%          Grover & {
%          maybe it’s because there are \textit{\color{red}two large populations of citizens} in the Indian city of \textbf{Malegaon} who are \textit{\color{red}animally pro-cow} , but this is probably not the way to go. Sorry, I got distracted: In these states , \textit{\color{red}cows are regarded as sacred by Hindus}, and \textbf{slaughtering cows} (as well as calves, donkeys, goats, etc) can \textit{\color{red}lead to a jail sentence of up to 3 years}. \textbf{Indian law also prohibits} \textit{\color{red}possession of meat and liquor made}. If you can get your way, \textbf{slaughtering} and eating cows seems kind of easy.
%          } \\ 
%          \midrule
%          {\m} & { in the midst of the protracted war on \textbf{cattle in india} , \textit{\color{red}residents of the city of malegaon are looking forward to a safer future with more humane meat} , according to a local journalist . `` we are also hearing \textit{\color{red}rumors that men have been eaten by cow cattle} , '' said naheed murray , a journalist with cnn-ibn , referring to the fact that the number of \textbf{malegaonians slaughtered of cattle} in the province has \textit{\color{red}jumped 50 percent} since the \textit{\color{red}hindu goddess of the god of the hindu buddhism began worshipping} in the same year. \dots this is the \textbf{slaughter of the malegaonians}. it is going to be a \textbf{mugshot} , but it has to \textit{\color{red}go viral} . '' \textbf{the cows are revered as the best of hindu population in the country}. malegaonians in the country have asked residents to \textbf{take a ` mugshot ' of their cattle} , but officials say many men have asked to be caught up in the law \textbf{banning cattle slaughter} and \textit{\color{red}banning cows with their horns.}} \\
%          \bottomrule
%               \end{tabular}
% %     \caption{Caption}
%     \label{tab:my_label}
% \end{table*}
% \begin{table*}
%     \centering
%     \begin{tabular}{c|L}
%         \bottomrule
%         \textbf{Claim} & {terrorist group al-shabaab has attacked a kenyan college , killing and taking hostages . it is a clear indicator the security situation in east africa is deteriorating , says stefan wolff . more than military action aloe is needed to combat terrorism in the region , he says. 
%         } \\
%          \midrule
%          PPLM & { \textbf{al-shababab has attacked the college} in the town of al-Zahra and \textit{\color{red}a nearby school}. it also \textit{\color{red}killed and took hostages at a hospital} in the \textit{\color{red} town of Mursi and the town of al-Muzra} in the \textbf{east african state} where there are more than \textit{\color{red}50 hospitals}. \dots this is an example of al-shabab \textit{\color{red}attacking a civilian institution for no legitimate reason}, says stefan wolff. this is a clear indication that the \textbf{security situation is deteriorating}, says stefan wolff. \textbf{al- shabab has attacked and killed civilians} in al-Zahra, killing and taking \textbf{hostages}.}\\
%          \midrule
%          GPT-2 & {\textit{\color{red}isis jihadists} in the west have appeared to be determined to create a \textit{\color{red}much-needed international threat} in \textbf{east africa}. in \textit{\color{red}an assault on a kenyan college, shabiha, a self-proclaimed islamic state fighter, posted several disturbing images online and took credit for its california-based affiliate}, ummah. \textit{\color{red}the above picture was taken on july 30, 2014.} it appeared to show \textit{\color{red}a young girl bearing a large part of the face of the islamic state militant group} and clearly shows \textbf{al-shabaab fighters} over the top. \textbf{al-shabaab} has also posted \textit{\color{red}several videos of young girls} who are pleading to join \textit{\color{red}their jihadist fighters in central africa}. }\\
%         \midrule
%          Grover & {
%          \textit{\color{red}Noah and Houston Park High School}, located in the nation’s capital of national intelligence, was once \textbf{threatened by al-Shabaab terrorists}, reported WikiLeaks. If you and I shared that news with the \textit{\color{red}innocent people who attend the school and the Director of National Intelligence himself}, we might well become \textit{\color{red}folk heroes}. As Americans, nobody should be glorified for following orders from \textbf{kenyan authorities}. People who supported \textbf{al-Shabaab} from the very beginning are also their supporters today, because of the \textit{\color{red}incessant drone assassinations} and \textit{\color{red}ground invasions} that they inspire, including \textbf{murder} with impunity for “enemies” whose only \textbf{crime} is the \textit{\color{red}prospect of a better life}.
%          } \\ 
%          \midrule
%          {\m} & {\textit{\color{red}thousands lined the streets of the capital tuesday to protest alleged atrocities} committed by \textbf{kenyan college} students, who have been killed by the \textbf{pro-shabaab militia al-shabaab} since june . at least \textit{\color{red}60 people died in a violent rampage} in front of a \textit{\color{red}tukyo college dormitory last week} , as the group began its assault against the the dormitories ' main suspect in the killings . at least \textit{\color{red}250 students were injured and an estimated 800 were wounded in the attack} , which left \textit{\color{red}at least 46 of those injured},  the \textbf{alqaeda-shabaab terror group}, \textit{\color{red}which controls large parts of east africa} , wants to \textit{\color{red}combat terrorism in the region by training u.s. soldiers} in the area and \textit{\color{red}recruiting people from other parts of the world} . \textbf{al-shabaab} has been known to use \textbf{deadly force in the region} as well as \textbf{intimidation attacks}. \textit{\color{red}at least 12 people have been killed in attacks committed against dormitories since june} .}\\
%          \bottomrule
         
%     \end{tabular}
%     \caption{Samples of Generated Text. }
%     \label{tab:more_samples}
% \end{table*}


\end{document}
